OpenHLS: High-Level Synthesis for Low-Latency Deep Neural Networks for Experimental Science

In many experiment-driven scientific domains, such as high-energy physics, material science, and cosmology, high data rate experiments impose hard constraints on data acquisition systems: collected data must either be indiscriminately stored for post-processing and analysis, thereby necessitating large storage capacity, or accurately filtered in real-time, thereby necessitating low-latency processing. Deep neural networks, effective in other filtering tasks, have not been widely employed in such data acquisition systems, due to design and deployment difficulties. We present an open source, lightweight, compiler framework, without any proprietary dependencies, OpenHLS, based on high-level synthesis techniques, for translating high-level representations of deep neural networks to low-level representations, suitable for deployment to near-sensor devices such as field-programmable gate arrays. We evaluate OpenHLS on various workloads and present a case-study implementation of a deep neural network for Bragg peak detection in the context of high-energy diffraction microscopy. We show OpenHLS is able to produce an implementation of the network with a throughput 4.8 $\mu$s/sample, which is approximately a 4$\times$ improvement over the existing implementation

==> data/all_reports.json <==
{
  "vitis": {
    "addmm": {
      "0": {
        "LUT": 0.26877761413843887,
        "FF": 0.38264758222876777,
        "DSP": 0.26595744680851063,
        "BRAM": 0.0,
        "clock_period_minus_wns": 6.135,
        "LatencyBest": 1334,
        "LatencyAvg": 1334,
        "LatencyWorst": 1334,
        "PipelineII": 1335,
        "elapsed_time": 41.35
      },
      "4": {
        "LUT": 0.29416728031418754,
        "FF": 0.389742881688758,
        "DSP": 0.26595744680851063,
        "BRAM": 0.3968253968253968,
        "clock_period_minus_wns": 6.135,
        "LatencyBest": 1205,
        "LatencyAvg": 1205,
        "LatencyWorst": 1205,
        "PipelineII": 1206,
        "elapsed_time": 47.98
      },
      "8": {
        "LUT": 0.29493433971526756,
        "FF": 0.391315353460972,
        "DSP": 0.26595744680851063,
        "BRAM": 0.3968253968253968,
        "clock_period_minus_wns": 6.135,
        "LatencyBest": 1205,
        "LatencyAvg": 1205,
        "LatencyWorst": 1205,
        "PipelineII": 1206,
        "elapsed_time": 57.3
      },
      "12": {
        "LUT": 0.8613310014727541,
        "FF": 1.33272735640648,
        "DSP": 0.8865248226950355,
        "BRAM": 0.3968253968253968,
        "clock_period_minus_wns": 6.142,
        "LatencyBest": 993,
        "LatencyAvg": 993,
        "LatencyWorst": 993,
        "PipelineII": 994,
        "elapsed_time": 115.84
      },
      "16": {
        "LUT": 0.8613310014727541,
        "FF": 1.33272735640648,
        "DSP": 0.8865248226950355,
        "BRAM": 0.3968253968253968,
        "clock_period_minus_wns": 6.142,
        "LatencyBest": 993,
        "LatencyAvg": 993,
        "LatencyWorst": 993,
        "PipelineII": 994,
        "elapsed_time": 118.54
      },
      "20": {
        "LUT": 1.1018808296514482,
        "FF": 1.4576429798723614,
        "DSP": 1.950354609929078,
        "BRAM": 0.3968253968253968,
        "clock_period_minus_wns": 6.142,
        "LatencyBest": 900,
        "LatencyAvg": 900,
        "LatencyWorst": 900,
        "PipelineII": 901,
        "elapsed_time": 130.1
      },
      "24": {
        "LUT": 1.3463426607756506,
        "FF": 1.3415101865488464,
        "DSP": 3.368794326241135,
        "BRAM": 0.3968253968253968,
        "clock_period_minus_wns": 6.142,
        "LatencyBest": 888,
        "LatencyAvg": 888,
        "LatencyWorst": 888,
        "PipelineII": 889,
        "elapsed_time": 178.62
      },
      "28": {
        "LUT": 1.1421514482081492,
        "FF": 1.1307606161021109,
        "DSP": 2.127659574468085,
        "BRAM": 0.3968253968253968,
        "clock_period_minus_wns": 6.459,
        "LatencyBest": 821,
        "LatencyAvg": 821,
        "LatencyWorst": 821,
        "PipelineII": 822,
        "elapsed_time": 113.88
      },
      "32": {
        "LUT": 1.1421514482081492,
        "FF": 1.1307606161021109,
        "DSP": 2.127659574468085,
        "BRAM": 0.3968253968253968,
        "clock_period_minus_wns": 6.459,
        "LatencyBest": 821,
        "LatencyAvg": 821,
        "LatencyWorst": 821,
        "PipelineII": 822,
        "elapsed_time": 114.86
      },
      "36": {
        "LUT": 1.369661266568483,
        "FF": 1.252186119293078,
        "DSP": 2.127659574468085,
        "BRAM": 0.3968253968253968,
        "clock_period_minus_wns": 6.432,
        "LatencyBest": 425,
        "LatencyAvg": 425,
        "LatencyWorst": 425,
        "PipelineII": 426,
        "elapsed_time": 163.4
      },
      "40": {
        "LUT": 2.2482511045655373,
        "FF": 1.5531035223367697,
        "DSP": 2.8368794326241136,
        "BRAM": 0.3968253968253968,
        "clock_period_minus_wns": 6.422,
        "LatencyBest": 359,
        "LatencyAvg": 359,
        "LatencyWorst": 359,
        "PipelineII": 360,
        "elapsed_time": 254.7
      },
      "1024": {
        "LUT": 3.7424061119293075,
        "FF": 0.7855455326460481,
        "DSP": 5.673758865248227,
        "BRAM": 0.3968253968253968,
        "clock_period_minus_wns": 6.142,
        "LatencyBest": 314,
        "LatencyAvg": 314,
        "LatencyWorst": 314,
        "PipelineII": 315,
        "elapsed_time": 300.41
      }
    },
    "batch_norm": {
      "0": {
        "LUT": 0.11214408443789886,
        "FF": 0.04241838487972509,
        "DSP": 0.19946808510638298,
        "BRAM": 0.0,
        "clock_period_minus_wns": 6.056,
        "LatencyBest": 116,
        "LatencyAvg": 116,
        "LatencyWorst": 116,
        "PipelineII": 117,
        "elapsed_time": 33.65
      },
      "4": {
        "LUT": 0.11582596956308297,
        "FF": 0.04364567992145312,
        "DSP": 0.19946808510638298,
        "BRAM": 0.0,
        "clock_period_minus_wns": 6.056,
        "LatencyBest": 116,
        "LatencyAvg": 116,
        "LatencyWorst": 116,
        "PipelineII": 117,
        "elapsed_time": 31.62
      },
      "8": {
        "LUT": 0.22221710849288168,
        "FF": 0.27245949926362295,
        "DSP": 0.26595744680851063,
        "BRAM": 0.0,
        "clock_period_minus_wns": 6.056,
        "LatencyBest": 125,
        "LatencyAvg": 125,
        "LatencyWorst": 125,
        "PipelineII": 126,
        "elapsed_time": 35.67
      },
      "12": {
        "LUT": 0.6106559891998037,
        "FF": 0.3088181148748159,
        "DSP": 1.2411347517730498,
        "BRAM": 0.0,
        "clock_period_minus_wns": 6.056,
        "LatencyBest": 69,
        "LatencyAvg": 69,
        "LatencyWorst": 69,
        "PipelineII": 70,
        "elapsed_time": 50.5
      },
      "16": {
        "LUT": 0.5607204221894944,
        "FF": 0.15452411634756996,
        "DSP": 1.551418439716312,
        "BRAM": 0.0,
        "clock_period_minus_wns": 6.056,
        "LatencyBest": 23,
        "LatencyAvg": 23,
        "LatencyWorst": 23,
        "PipelineII": 24,
        "elapsed_time": 48.95
      },
      "20": {
        "LUT": 0.5607204221894944,
        "FF": 0.15452411634756996,
        "DSP": 1.551418439716312,
        "BRAM": 0.0,
        "clock_period_minus_wns": 6.056,
        "LatencyBest": 23,
        "LatencyAvg": 23,
        "LatencyWorst": 23,
        "PipelineII": 24,
        "elapsed_time": 49.35
      },
      "24": {
        "LUT": 0.5607204221894944,
        "FF": 0.15452411634756996,
        "DSP": 1.551418439716312,
        "BRAM": 0.0,
        "clock_period_minus_wns": 6.056,
        "LatencyBest": 23,
        "LatencyAvg": 23,
        "LatencyWorst": 23,
        "PipelineII": 24,
        "elapsed_time": 49.19
      },
      "28": {
        "LUT": 0.5607204221894944,
        "FF": 0.15452411634756996,
        "DSP": 1.551418439716312,
        "BRAM": 0.0,
        "clock_period_minus_wns": 6.056,
        "LatencyBest": 23,
        "LatencyAvg": 23,
        "LatencyWorst": 23,
        "PipelineII": 24,
        "elapsed_time": 49.82
      },
      "32": {
        "LUT": 0.5607204221894944,
        "FF": 0.15452411634756996,
        "DSP": 1.551418439716312,
        "BRAM": 0.0,
        "clock_period_minus_wns": 6.056,
        "LatencyBest": 23,
        "LatencyAvg": 23,
        "LatencyWorst": 23,
        "PipelineII": 24,
        "elapsed_time": 48.65
      },
      "36": {
        "LUT": 0.5607204221894944,
        "FF": 0.15452411634756996,
        "DSP": 1.551418439716312,
        "BRAM": 0.0,
        "clock_period_minus_wns": 6.056,
        "LatencyBest": 23,
        "LatencyAvg": 23,
        "LatencyWorst": 23,
        "PipelineII": 24,
        "elapsed_time": 48.55
      },
      "40": {
        "LUT": 0.5607204221894944,
        "FF": 0.15452411634756996,
        "DSP": 1.551418439716312,
        "BRAM": 0.0,
        "clock_period_minus_wns": 6.056,
        "LatencyBest": 23,
        "LatencyAvg": 23,
        "LatencyWorst": 23,
        "PipelineII": 24,
        "elapsed_time": 49.79
      },
      "1024": {
        "LUT": 0.5607204221894944,
        "FF": 0.15452411634756996,
        "DSP": 1.551418439716312,
        "BRAM": 0.0,
        "clock_period_minus_wns": 6.056,
        "LatencyBest": 23,
        "LatencyAvg": 23,
        "LatencyWorst": 23,
        "PipelineII": 24,
        "elapsed_time": 48.81
      }
    },
    "braggnn": {
      "0": {
        "LUT": 1.0856191703485518,
        "FF": 0.43430903289150713,
        "DSP": 2.2163120567375887,
        "BRAM": 1.5128968253968254,
        "clock_period_minus_wns": 7.588,
        "LatencyBest": 85851,
        "LatencyAvg": 85851,
        "LatencyWorst": 85851,
        "PipelineII": 85852,
        "elapsed_time": 104.57
      },
      "4": {
        "LUT": 1.9850730240549828,
        "FF": 0.8606022950417281,
        "DSP": 2.2163120567375887,
        "BRAM": 1.8353174603174605,
        "clock_period_minus_wns": 6.449,
        "LatencyBest": 49310,
        "LatencyAvg": 49310,
        "LatencyWorst": 49310,
        "PipelineII": 49311,
        "elapsed_time": 137.65
      },
      "8": {
        "LUT": 2.034011413843888,
        "FF": 0.8691550073637703,
        "DSP": 2.2163120567375887,
        "BRAM": 1.8105158730158732,
        "clock_period_minus_wns": 6.142,
        "LatencyBest": 49257,
        "LatencyAvg": 49257,
        "LatencyWorst": 49257,
        "PipelineII": 49258,
        "elapsed_time": 139.36
      },
      "12": {
        "LUT": 2.2517028718703975,
        "FF": 0.9560628375061365,
        "DSP": 2.2163120567375887,
        "BRAM": 0.6696428571428571,
        "clock_period_minus_wns": 6.142,
        "LatencyBest": 61499,
        "LatencyAvg": 61499,
        "LatencyWorst": 61499,
        "PipelineII": 61500,
        "elapsed_time": 238.3
      },
      "16": {
        "LUT": 5.0408842660775655,
        "FF": 2.286297250859106,
        "DSP": 3.590425531914894,
        "BRAM": 2.132936507936508,
        "clock_period_minus_wns": 6.397,
        "LatencyBest": 52515,
        "LatencyAvg": 52515,
        "LatencyWorst": 52515,
        "PipelineII": 52516,
        "elapsed_time": 652.06
      },
      "20": {
        "LUT": 7.81710235640648,
        "FF": 2.687776141384389,
        "DSP": 11.36968085106383,
        "BRAM": 20.411706349206348,
        "clock_period_minus_wns": 6.397,
        "LatencyBest": 51768,
        "LatencyAvg": 51768,
        "LatencyWorst": 51768,
        "PipelineII": 51769,
        "elapsed_time": 2230.42
      },
      "24": {
        "LUT": 12.17093151693667,
        "FF": 4.945883959253805,
        "DSP": 20.113031914893618,
        "BRAM": 0.5208333333333333,
        "clock_period_minus_wns": 6.142,
        "LatencyBest": 24004,
        "LatencyAvg": 24004,
        "LatencyWorst": 24004,
        "PipelineII": 24005,
        "elapsed_time": 7972.15
      },
      "28": {
        "LUT": 13.478460972017672,
        "FF": 4.637832903780069,
        "DSP": 20.246010638297875,
        "BRAM": 0.2728174603174603,
        "clock_period_minus_wns": 6.419,
        "LatencyBest": 22377,
        "LatencyAvg": 22377,
        "LatencyWorst": 22377,
        "PipelineII": 22378,
        "elapsed_time": 6850.14
      },
      "32": {
        "LUT": 32.91390525282278,
        "FF": 10.740404086892488,
        "DSP": 70.06870567375887,
        "BRAM": 0.2976190476190476,
        "clock_period_minus_wns": 6.419,
        "LatencyBest": 9793,
        "LatencyAvg": 9793,
        "LatencyWorst": 9793,
        "PipelineII": 9794,
        "elapsed_time": 10061.4
      },
      "36": {
        "LUT": 42.72244722631321,
        "FF": 11.53296821305842,
        "DSP": 67.26507092198581,
        "BRAM": 0.2976190476190476,
        "clock_period_minus_wns": 6.425,
        "LatencyBest": 9730,
        "LatencyAvg": 9730,
        "LatencyWorst": 9730,
        "PipelineII": 9731,
        "elapsed_time": 12310.7
      },
      "40": {
        "LUT": 78.32175073637703,
        "FF": 13.954919918998526,
        "DSP": 82.0811170212766,
        "BRAM": 0.2976190476190476,
        "clock_period_minus_wns": 6.415,
        "LatencyBest": 9032,
        "LatencyAvg": 9032,
        "LatencyWorst": 9032,
        "PipelineII": 9033,
        "elapsed_time": 61840.6
      },
      "1024": {
        "LUT": 94.79519513991164,
        "FF": 8.269092108492881,
        "DSP": 34.61879432624114,
        "BRAM": 0.3224206349206349,
        "clock_period_minus_wns": 6.142,
        "LatencyBest": 6789,
        "LatencyAvg": 6789,
        "LatencyWorst": 6789,
        "PipelineII": 6790,
        "elapsed_time": 46671.8
      }
    },
    "conv": {
      "0": {
        "LUT": 0.04395250368188513,
        "FF": 0.022973429062346586,
        "DSP": 0.044326241134751775,
        "BRAM": 0.0,
        "clock_period_minus_wns": 6.135,
        "LatencyBest": 3551,
        "LatencyAvg": 3551,
        "LatencyWorst": 3551,
        "PipelineII": 3552,
        "elapsed_time": 26.91
      },
      "4": {
        "LUT": 0.04395250368188513,
        "FF": 0.022973429062346586,
        "DSP": 0.044326241134751775,
        "BRAM": 0.0,
        "clock_period_minus_wns": 6.135,
        "LatencyBest": 3551,
        "LatencyAvg": 3551,
        "LatencyWorst": 3551,
        "PipelineII": 3552,
        "elapsed_time": 26.4
      },
      "8": {
        "LUT": 0.04395250368188513,
        "FF": 0.022973429062346586,
        "DSP": 0.044326241134751775,
        "BRAM": 0.0,
        "clock_period_minus_wns": 6.135,
        "LatencyBest": 3551,
        "LatencyAvg": 3551,
        "LatencyWorst": 3551,
        "PipelineII": 3552,
        "elapsed_time": 26.62
      },
      "12": {
        "LUT": 1.9734904270986744,
        "FF": 0.703661941580756,
        "DSP": 0.37677304964539005,
        "BRAM": 0.0,
        "clock_period_minus_wns": 6.142,
        "LatencyBest": 1310,
        "LatencyAvg": 1310,
        "LatencyWorst": 1310,
        "PipelineII": 1311,
        "elapsed_time": 1327.39
      },
      "16": {
        "LUT": 1.9798570201276386,
        "FF": 0.703355117820324,
        "DSP": 0.37677304964539005,
        "BRAM": 0.0,
        "clock_period_minus_wns": 6.142,
        "LatencyBest": 1310,
        "LatencyAvg": 1310,
        "LatencyWorst": 1310,
        "PipelineII": 1311,
        "elapsed_time": 1320.3
      },
      "20": {
        "LUT": 1.9773257241040745,
        "FF": 0.7033934707903781,
        "DSP": 0.37677304964539005,
        "BRAM": 0.0,
        "clock_period_minus_wns": 6.142,
        "LatencyBest": 1310,
        "LatencyAvg": 1310,
        "LatencyWorst": 1310,
        "PipelineII": 1311,
        "elapsed_time": 1335.66
      },
      "24": {
        "LUT": 1.9732603092783505,
        "FF": 0.703086647029946,
        "DSP": 0.37677304964539005,
        "BRAM": 0.0,
        "clock_period_minus_wns": 6.142,
        "LatencyBest": 1310,
        "LatencyAvg": 1310,
        "LatencyWorst": 1310,
        "PipelineII": 1311,
        "elapsed_time": 1348.66
      },
      "28": {
        "LUT": 1.9712659548355425,
        "FF": 0.7033167648502701,
        "DSP": 0.37677304964539005,
        "BRAM": 0.0,
        "clock_period_minus_wns": 6.142,
        "LatencyBest": 1310,
        "LatencyAvg": 1310,
        "LatencyWorst": 1310,
        "PipelineII": 1311,
        "elapsed_time": 1333.48
      },
      "32": {
        "LUT": 1.9731836033382424,
        "FF": 0.703355117820324,
        "DSP": 0.37677304964539005,
        "BRAM": 0.0,
        "clock_period_minus_wns": 6.142,
        "LatencyBest": 1310,
        "LatencyAvg": 1310,
        "LatencyWorst": 1310,
        "PipelineII": 1311,
        "elapsed_time": 1372.35
      },
      "36": {
        "LUT": 1.9731836033382424,
        "FF": 0.703355117820324,
        "DSP": 0.37677304964539005,
        "BRAM": 0.0,
        "clock_period_minus_wns": 6.142,
        "LatencyBest": 1310,
        "LatencyAvg": 1310,
        "LatencyWorst": 1310,
        "PipelineII": 1311,
        "elapsed_time": 1381.57
      },
      "40": {
        "LUT": 5.07371440844379,
        "FF": 0.6493157830142366,
        "DSP": 1.972517730496454,
        "BRAM": 0.0,
        "clock_period_minus_wns": 6.142,
        "LatencyBest": 795,
        "LatencyAvg": 795,
        "LatencyWorst": 795,
        "PipelineII": 796,
        "elapsed_time": 204.9
      },
      "1024": {
        "LUT": 5.07371440844379,
        "FF": 0.6493157830142366,
        "DSP": 1.972517730496454,
        "BRAM": 0.0,
        "clock_period_minus_wns": 6.142,
        "LatencyBest": 795,
        "LatencyAvg": 795,
        "LatencyWorst": 795,
        "PipelineII": 796,
        "elapsed_time": 208.87
      }
    },
    "max_pool_2d": {
      "0": {
        "LUT": 0.027230608738340698,
        "FF": 0.004410591556210113,
        "DSP": 0.0,
        "BRAM": 0.0,
        "clock_period_minus_wns": 3.28,
        "LatencyBest": 889,
        "LatencyAvg": 889,
        "LatencyWorst": 889,
        "PipelineII": 890,
        "elapsed_time": 31.15
      },
      "4": {
        "LUT": 0.027230608738340698,
        "FF": 0.004410591556210113,
        "DSP": 0.0,
        "BRAM": 0.0,
        "clock_period_minus_wns": 3.28,
        "LatencyBest": 889,
        "LatencyAvg": 889,
        "LatencyWorst": 889,
        "PipelineII": 890,
        "elapsed_time": 30.48
      },
      "8": {
        "LUT": 0.08038782523318605,
        "FF": 0.023970606283750612,
        "DSP": 0.0,
        "BRAM": 0.0,
        "clock_period_minus_wns": 6.195,
        "LatencyBest": 641,
        "LatencyAvg": 641,
        "LatencyWorst": 641,
        "PipelineII": 642,
        "elapsed_time": 36.3
      },
      "12": {
        "LUT": 0.08038782523318605,
        "FF": 0.023970606283750612,
        "DSP": 0.0,
        "BRAM": 0.0,
        "clock_period_minus_wns": 6.195,
        "LatencyBest": 641,
        "LatencyAvg": 641,
        "LatencyWorst": 641,
        "PipelineII": 642,
        "elapsed_time": 36.64
      },
      "16": {
        "LUT": 0.7631473981345115,
        "FF": 1.1008836524300443,
        "DSP": 0.0,
        "BRAM": 0.0,
        "clock_period_minus_wns": 23.215,
        "LatencyBest": 419,
        "LatencyAvg": 419,
        "LatencyWorst": 419,
        "PipelineII": 420,
        "elapsed_time": 94.0
      },
      "20": {
        "LUT": 0.7514113892979872,
        "FF": 1.0361821919489445,
        "DSP": 0.0,
        "BRAM": 0.0,
        "clock_period_minus_wns": 23.876,
        "LatencyBest": 412,
        "LatencyAvg": 412,
        "LatencyWorst": 412,
        "PipelineII": 413,
        "elapsed_time": 95.57
      },
      "24": {
        "LUT": 1.0255584192439862,
        "FF": 0.22528534609720174,
        "DSP": 0.0,
        "BRAM": 0.0,
        "clock_period_minus_wns": 38.103,
        "LatencyBest": 262,
        "LatencyAvg": 262,
        "LatencyWorst": 262,
        "PipelineII": 263,
        "elapsed_time": 62.21
      },
      "28": {
        "LUT": 1.0255584192439862,
        "FF": 0.22528534609720174,
        "DSP": 0.0,
        "BRAM": 0.0,
        "clock_period_minus_wns": 38.103,
        "LatencyBest": 262,
        "LatencyAvg": 262,
        "LatencyWorst": 262,
        "PipelineII": 263,
        "elapsed_time": 63.4
      },
      "32": {
        "LUT": 1.0255584192439862,
        "FF": 0.22528534609720174,
        "DSP": 0.0,
        "BRAM": 0.0,
        "clock_period_minus_wns": 38.103,
        "LatencyBest": 262,
        "LatencyAvg": 262,
        "LatencyWorst": 262,
        "PipelineII": 263,
        "elapsed_time": 62.85
      },
      "36": {
        "LUT": 1.0255584192439862,
        "FF": 0.22528534609720174,
        "DSP": 0.0,
        "BRAM": 0.0,
        "clock_period_minus_wns": 38.103,
        "LatencyBest": 262,
        "LatencyAvg": 262,
        "LatencyWorst": 262,
        "PipelineII": 263,
        "elapsed_time": 62.98
      },
      "40": {
        "LUT": 1.0255584192439862,
        "FF": 0.22528534609720174,
        "DSP": 0.0,
        "BRAM": 0.0,
        "clock_period_minus_wns": 38.103,
        "LatencyBest": 262,
        "LatencyAvg": 262,
        "LatencyWorst": 262,
        "PipelineII": 263,
        "elapsed_time": 62.55
      },
      "1024": {
        "LUT": 1.0255584192439862,
        "FF": 0.22528534609720174,
        "DSP": 0.0,
        "BRAM": 0.0,
        "clock_period_minus_wns": 38.103,
        "LatencyBest": 262,
        "LatencyAvg": 262,
        "LatencyWorst": 262,
        "PipelineII": 263,
        "elapsed_time": 62.35
      }
    },
    "soft_max": {
      "0": {
        "LUT": 0.09519207167403043,
        "FF": 0.034901202749140894,
        "DSP": 0.044326241134751775,
        "BRAM": 0.2232142857142857,
        "clock_period_minus_wns": 6.384,
        "LatencyBest": 7742,
        "LatencyAvg": 7742,
        "LatencyWorst": 7742,
        "PipelineII": 7743,
        "elapsed_time": 39.85
      },
      "4": {
        "LUT": 0.12740856651939125,
        "FF": 0.06006075110456554,
        "DSP": 0.08865248226950355,
        "BRAM": 0.2232142857142857,
        "clock_period_minus_wns": 6.135,
        "LatencyBest": 5053,
        "LatencyAvg": 5053,
        "LatencyWorst": 5053,
        "PipelineII": 5054,
        "elapsed_time": 38.33
      },
      "8": {
        "LUT": 0.1436702258222877,
        "FF": 0.06504663721158566,
        "DSP": 0.08865248226950355,
        "BRAM": 0.2232142857142857,
        "clock_period_minus_wns": 6.135,
        "LatencyBest": 5053,
        "LatencyAvg": 5053,
        "LatencyWorst": 5053,
        "PipelineII": 5054,
        "elapsed_time": 43.11
      },
      "12": {
        "LUT": 0.9035192685321553,
        "FF": 0.25259266077565046,
        "DSP": 0.7092198581560284,
        "BRAM": 0.0,
        "clock_period_minus_wns": 6.135,
        "LatencyBest": 3037,
        "LatencyAvg": 3037,
        "LatencyWorst": 3037,
        "PipelineII": 3038,
        "elapsed_time": 60.64
      },
      "16": {
        "LUT": 0.9035192685321553,
        "FF": 0.25259266077565046,
        "DSP": 0.7092198581560284,
        "BRAM": 0.0,
        "clock_period_minus_wns": 6.135,
        "LatencyBest": 3037,
        "LatencyAvg": 3037,
        "LatencyWorst": 3037,
        "PipelineII": 3038,
        "elapsed_time": 59.04
      },
      "20": {
        "LUT": 1.1581062837506138,
        "FF": 0.582428203240059,
        "DSP": 1.4184397163120568,
        "BRAM": 2.7777777777777777,
        "clock_period_minus_wns": 6.142,
        "LatencyBest": 2893,
        "LatencyAvg": 2893,
        "LatencyWorst": 2893,
        "PipelineII": 2894,
        "elapsed_time": 154.19
      },
      "24": {
        "LUT": 1.3928264604810998,
        "FF": 0.7636076337751595,
        "DSP": 1.4184397163120568,
        "BRAM": 2.7777777777777777,
        "clock_period_minus_wns": 6.142,
        "LatencyBest": 2893,
        "LatencyAvg": 2893,
        "LatencyWorst": 2893,
        "PipelineII": 2894,
        "elapsed_time": 415.28
      },
      "28": {
        "LUT": 10.697333701521845,
        "FF": 7.174344931271477,
        "DSP": 17.02127659574468,
        "BRAM": 0.0,
        "clock_period_minus_wns": 6.142,
        "LatencyBest": 2277,
        "LatencyAvg": 2277,
        "LatencyWorst": 2277,
        "PipelineII": 2278,
        "elapsed_time": 914.03
      },
      "32": {
        "LUT": 10.697333701521845,
        "FF": 7.174344931271477,
        "DSP": 17.02127659574468,
        "BRAM": 0.0,
        "clock_period_minus_wns": 6.142,
        "LatencyBest": 2277,
        "LatencyAvg": 2277,
        "LatencyWorst": 2277,
        "PipelineII": 2278,
        "elapsed_time": 916.32
      },
      "36": {
        "LUT": 4.447103583701522,
        "FF": 1.9738739567992145,
        "DSP": 17.154255319148938,
        "BRAM": 0.0,
        "clock_period_minus_wns": 6.142,
        "LatencyBest": 1684,
        "LatencyAvg": 1684,
        "LatencyWorst": 1684,
        "PipelineII": 1685,
        "elapsed_time": 466.32
      },
      "40": {
        "LUT": 4.447103583701522,
        "FF": 1.9738739567992145,
        "DSP": 17.154255319148938,
        "BRAM": 0.0,
        "clock_period_minus_wns": 6.142,
        "LatencyBest": 1684,
        "LatencyAvg": 1684,
        "LatencyWorst": 1684,
        "PipelineII": 1685,
        "elapsed_time": 459.5
      },
      "1024": {
        "LUT": 4.447103583701522,
        "FF": 1.9738739567992145,
        "DSP": 17.154255319148938,
        "BRAM": 0.0,
        "clock_period_minus_wns": 6.142,
        "LatencyBest": 1684,
        "LatencyAvg": 1684,
        "LatencyWorst": 1684,
        "PipelineII": 1685,
        "elapsed_time": 463.29
      }
    }
  },
  "bragghls": {
    "addmm": {
      "DSP": 2.8368794326241136,
      "FF": 3.716172680412371,
      "LUT": 7.354642243495337,
      "LatencyBest": 77,
      "clock_period_minus_wns": 2.982
    },
    "batch_norm": {
      "DSP": 1.9946808510638299,
      "FF": 6.469685812469319,
      "LUT": 15.581967967599411,
      "LatencyBest": 29,
      "clock_period_minus_wns": 2.982
    },
    "braggnn": {
      "DSP": 14.43927304964539,
      "FF": 28.507532523318606,
      "LUT": 175.16637518409425,
      "LatencyBest": 2148,
      "clock_period_minus_wns": 9.131
    },
    "conv": {
      "DSP": 6.515957446808511,
      "FF": 7.059938021600392,
      "LUT": 15.457167403043693,
      "LatencyBest": 54,
      "clock_period_minus_wns": 2.7430000000000003
    },
    "max_pool_2d": {
      "FF": 0.3541513254786451,
      "LUT": 1.684845974472263,
      "LatencyBest": 165,
      "clock_period_minus_wns": 1.4619999999999997
    },
    "soft_max": {
      "DSP": 8.51063829787234,
      "FF": 15.245689126165932,
      "LUT": 27.968136352479135,
      "LatencyBest": 88,
      "clock_period_minus_wns": 3.7329999999999997
    }
  }
}

==> data/bragghls_reports.csv <==
module,unroll_factor,metric_name,metric_val
addmm,2048,DSP,2.8368794326241136
addmm,2048,FF,3.716172680412371
addmm,2048,LUT,7.354642243495337
addmm,2048,LatencyBest,77
addmm,2048,clock_period_minus_wns,2.982
batch_norm,2048,DSP,1.9946808510638299
batch_norm,2048,FF,6.469685812469319
batch_norm,2048,LUT,15.581967967599411
batch_norm,2048,LatencyBest,29
batch_norm,2048,clock_period_minus_wns,2.982
braggnn,2048,DSP,14.43927304964539
braggnn,2048,FF,28.507532523318606
braggnn,2048,LUT,175.16637518409425
braggnn,2048,LatencyBest,2148
braggnn,2048,clock_period_minus_wns,9.131
conv,2048,DSP,6.515957446808511
conv,2048,FF,7.059938021600392
conv,2048,LUT,15.457167403043693
conv,2048,LatencyBest,54
conv,2048,clock_period_minus_wns,2.7430000000000003
max_pool_2d,2048,FF,0.3541513254786451
max_pool_2d,2048,LUT,1.684845974472263
max_pool_2d,2048,LatencyBest,165
max_pool_2d,2048,clock_period_minus_wns,1.4619999999999997
soft_max,2048,DSP,8.51063829787234
soft_max,2048,FF,15.245689126165932
soft_max,2048,LUT,27.968136352479135
soft_max,2048,LatencyBest,88
soft_max,2048,clock_period_minus_wns,3.7329999999999997


==> data/unroll_conv.csv <==
img_size,time
8,2.5608246326446533
16,77.38646149635315
32,1679.8412158489227
64,33671.31346297264
128,577419.627982378

==> data/unrolls.txt <==
(venv) mlevental@mlevental-CORSAIR-ONE-PRO-a200:~/dev_projects/scalehls/examples$ ./emithlscpp.sh braggnn.tosa 
/home/mlevental/dev_projects/scalehls/examples/braggnn.tosa
~/dev_projects/scalehls/examples/braggnn ~/dev_projects/scalehls/examples
2

real    0m0.995s
user    0m1.009s
sys     0m0.008s
4

real    0m1.256s
user    0m1.274s
sys     0m0.004s
8

real    0m1.676s
user    0m1.685s
sys     0m0.012s
16

real    0m2.857s
user    0m2.866s
sys     0m0.012s
32

real    0m4.551s
user    0m4.564s
sys     0m0.008s
64

real    0m8.592s
user    0m8.582s
sys     0m0.024s
128

real    0m15.303s
user    0m15.312s
sys     0m0.012s
256

real    0m31.901s
user    0m31.904s
sys     0m0.016s
512

real    0m44.825s
user    0m44.830s
sys     0m0.012s
1024

real    1m37.627s
user    1m37.614s
sys     0m0.028s
2048

real    4m0.286s
user    4m0.252s
sys     0m0.040s
4096

real    6m10.930s
user    6m10.865s
sys     0m0.064s
8192

real    11m0.595s
user    11m0.499s
sys     0m0.088s
16384
cannot open input file '/home/mlevental/dev_projects/scalehls/examples/braggnn.tosa': No such file or directory

real    0m0.007s
user    0m0.007s
sys     0m0.000s
32768
cannot open input file '/home/mlevental/dev_projects/scalehls/examples/braggnn.tosa': No such file or directory

real    0m0.004s
user    0m0.004s
sys     0m0.000s
65536
cannot open input file '/home/mlevental/dev_projects/scalehls/examples/braggnn.tosa': No such file or directory

real    0m0.004s
user    0m0.004s
sys     0m0.000s
(venv) mlevental@mlevental-CORSAIR-ONE-PRO-a200:~/dev_projects/scalehls/examples$ 


(venv) mlevental@mlevental-CORSAIR-ONE-PRO-a200:~/dev_projects/scalehls/examples$ ./emithlscpp.sh /home/mlevental/dev_projects/bragghls/examples/lenet_32/lenet.mlir
/home/mlevental/dev_projects/bragghls/examples/lenet_32/lenet.mlir
~/dev_projects/scalehls/examples/lenet ~/dev_projects/scalehls/examples
2

real    0m0.509s
user    0m0.518s
sys     0m0.004s
4

real    0m0.678s
user    0m0.684s
sys     0m0.008s
8

real    0m1.053s
user    0m1.063s
sys     0m0.004s
16

real    0m1.952s
user    0m1.961s
sys     0m0.004s
32

real    0m3.908s
user    0m3.918s
sys     0m0.004s
64

real    0m4.811s
user    0m4.809s
sys     0m0.016s
128

real    0m9.304s
user    0m9.302s
sys     0m0.016s
256

real    0m15.716s
user    0m15.718s
sys     0m0.012s
512

real    0m22.150s
user    0m22.152s
sys     0m0.012s
1024

real    0m42.009s
user    0m42.003s
sys     0m0.020s
2048

real    0m51.966s
user    0m51.959s
sys     0m0.020s
4096

real    1m52.891s
user    1m52.847s
sys     0m0.040s
8192

real    2m38.480s
user    2m38.429s
sys     0m0.052s
16384

real    8m20.522s
user    8m20.382s
sys     0m0.140s
32768

real    7m22.002s
user    7m21.823s
sys     0m0.164s
65536

real    9m27.813s
user    9m27.589s
sys     0m0.200s
./emithlscpp.sh: line 24: ak: command not found
./emithlscpp.sh: line 25: syntax error near unexpected token `done'
./emithlscpp.sh: line 25: `done'


(venv) mlevental@mlevental-CORSAIR-ONE-PRO-a200:~/dev_projects/scalehls/examples$ ./emithlscpp.sh /home/mlevental/dev_projects/bragghls/examples/resnet18_16/resnet18.mlir
/home/mlevental/dev_projects/bragghls/examples/resnet18_16/resnet18.mlir
~/dev_projects/scalehls/examples/resnet18 ~/dev_projects/scalehls/examples
2

real    0m2.932s
user    0m2.952s
sys     0m0.000s
4

real    0m3.611s
user    0m3.628s
sys     0m0.004s
8

real    0m4.926s
user    0m4.925s
sys     0m0.012s
16

real    0m7.967s
user    0m7.980s
sys     0m0.008s
32

real    0m15.276s
user    0m15.280s
sys     0m0.016s
64

real    0m30.111s
user    0m30.124s
sys     0m0.008s
128

real    1m4.249s
user    1m4.074s
sys     0m0.116s
256

real    2m19.854s
user    2m19.769s
sys     0m0.076s
512

real    4m12.676s
user    4m12.640s
sys     0m0.036s
1024

real    7m5.042s
user    7m4.979s
sys     0m0.068s
2048

real    13m22.009s
user    13m21.649s
sys     0m0.260s
4096

real    24m56.173s
user    24m55.629s
sys     0m0.396s
8192

real    57m43.147s
user    57m42.244s
sys     0m0.536s
16384

real    162m38.781s
user    162m34.563s
sys     0m1.980s
32768

(venv) mlevental@mlevental-CORSAIR-ONE-PRO-a200:~/dev_projects/scalehls/examples$ ./emithlscpp.sh /home/mlevental/dev_projects/bragghls/examples/vgg16_16/vgg16.mlir
/home/mlevental/dev_projects/bragghls/examples/vgg16_16/vgg16.mlir
~/dev_projects/scalehls/examples/vgg16 ~/dev_projects/scalehls/examples
2

real    0m1.867s
user    0m1.886s
sys     0m0.000s
4

real    0m2.260s
user    0m2.274s
sys     0m0.004s
8

real    0m3.089s
user    0m3.098s
sys     0m0.008s
16

real    0m4.960s
user    0m4.966s
sys     0m0.012s
32

real    0m9.271s
user    0m9.289s
sys     0m0.000s
64

real    0m19.338s
user    0m19.344s
sys     0m0.012s
128

real    0m43.299s
user    0m43.296s
sys     0m0.020s
256

real    1m41.220s
user    1m41.204s
sys     0m0.024s
512

real    2m20.866s
user    2m20.818s
sys     0m0.060s
1024

real    4m4.534s
user    4m4.454s
sys     0m0.072s
2048

real    7m35.271s
user    7m35.156s
sys     0m0.116s
4096

real    12m16.681s
user    12m16.491s
sys     0m0.184s
8192

real    24m36.308s
user    24m36.072s
sys     0m0.176s
16384

real    58m51.000s
user    58m49.854s
sys     0m0.600s
32768

real    118m1.474s
user    117m59.986s
sys     0m0.960s
65536





==> data/vitis_reports.csv <==
module,unroll_factor,metric_name,metric_val
addmm,0,LUT,0.26877761413843887
addmm,0,FF,0.38264758222876777
addmm,0,DSP,0.26595744680851063
addmm,0,BRAM,0.0
addmm,0,clock_period_minus_wns,6.135
addmm,0,LatencyBest,1334
addmm,0,LatencyAvg,1334
addmm,0,LatencyWorst,1334
addmm,0,PipelineII,1335
addmm,0,elapsed_time,41.35
addmm,4,LUT,0.29416728031418754
addmm,4,FF,0.389742881688758
addmm,4,DSP,0.26595744680851063
addmm,4,BRAM,0.3968253968253968
addmm,4,clock_period_minus_wns,6.135
addmm,4,LatencyBest,1205
addmm,4,LatencyAvg,1205
addmm,4,LatencyWorst,1205
addmm,4,PipelineII,1206
addmm,4,elapsed_time,47.98
addmm,8,LUT,0.29493433971526756
addmm,8,FF,0.391315353460972
addmm,8,DSP,0.26595744680851063
addmm,8,BRAM,0.3968253968253968
addmm,8,clock_period_minus_wns,6.135
addmm,8,LatencyBest,1205
addmm,8,LatencyAvg,1205
addmm,8,LatencyWorst,1205
addmm,8,PipelineII,1206
addmm,8,elapsed_time,57.3
addmm,12,LUT,0.8613310014727541
addmm,12,FF,1.33272735640648
addmm,12,DSP,0.8865248226950355
addmm,12,BRAM,0.3968253968253968
addmm,12,clock_period_minus_wns,6.142
addmm,12,LatencyBest,993
addmm,12,LatencyAvg,993
addmm,12,LatencyWorst,993
addmm,12,PipelineII,994
addmm,12,elapsed_time,115.84
addmm,16,LUT,0.8613310014727541
addmm,16,FF,1.33272735640648
addmm,16,DSP,0.8865248226950355
addmm,16,BRAM,0.3968253968253968
addmm,16,clock_period_minus_wns,6.142
addmm,16,LatencyBest,993
addmm,16,LatencyAvg,993
addmm,16,LatencyWorst,993
addmm,16,PipelineII,994
addmm,16,elapsed_time,118.54
addmm,20,LUT,1.1018808296514482
addmm,20,FF,1.4576429798723614
addmm,20,DSP,1.950354609929078
addmm,20,BRAM,0.3968253968253968
addmm,20,clock_period_minus_wns,6.142
addmm,20,LatencyBest,900
addmm,20,LatencyAvg,900
addmm,20,LatencyWorst,900
addmm,20,PipelineII,901
addmm,20,elapsed_time,130.1
addmm,24,LUT,1.3463426607756506
addmm,24,FF,1.3415101865488464
addmm,24,DSP,3.368794326241135
addmm,24,BRAM,0.3968253968253968
addmm,24,clock_period_minus_wns,6.142
addmm,24,LatencyBest,888
addmm,24,LatencyAvg,888
addmm,24,LatencyWorst,888
addmm,24,PipelineII,889
addmm,24,elapsed_time,178.62
addmm,28,LUT,1.1421514482081492
addmm,28,FF,1.1307606161021109
addmm,28,DSP,2.127659574468085
addmm,28,BRAM,0.3968253968253968
addmm,28,clock_period_minus_wns,6.459
addmm,28,LatencyBest,821
addmm,28,LatencyAvg,821
addmm,28,LatencyWorst,821
addmm,28,PipelineII,822
addmm,28,elapsed_time,113.88
addmm,32,LUT,1.1421514482081492
addmm,32,FF,1.1307606161021109
addmm,32,DSP,2.127659574468085
addmm,32,BRAM,0.3968253968253968
addmm,32,clock_period_minus_wns,6.459
addmm,32,LatencyBest,821
addmm,32,LatencyAvg,821
addmm,32,LatencyWorst,821
addmm,32,PipelineII,822
addmm,32,elapsed_time,114.86
addmm,36,LUT,1.369661266568483
addmm,36,FF,1.252186119293078
addmm,36,DSP,2.127659574468085
addmm,36,BRAM,0.3968253968253968
addmm,36,clock_period_minus_wns,6.432
addmm,36,LatencyBest,425
addmm,36,LatencyAvg,425
addmm,36,LatencyWorst,425
addmm,36,PipelineII,426
addmm,36,elapsed_time,163.4
addmm,40,LUT,2.2482511045655373
addmm,40,FF,1.5531035223367697
addmm,40,DSP,2.8368794326241136
addmm,40,BRAM,0.3968253968253968
addmm,40,clock_period_minus_wns,6.422
addmm,40,LatencyBest,359
addmm,40,LatencyAvg,359
addmm,40,LatencyWorst,359
addmm,40,PipelineII,360
addmm,40,elapsed_time,254.7
addmm,1024,LUT,3.7424061119293075
addmm,1024,FF,0.7855455326460481
addmm,1024,DSP,5.673758865248227
addmm,1024,BRAM,0.3968253968253968
addmm,1024,clock_period_minus_wns,6.142
addmm,1024,LatencyBest,314
addmm,1024,LatencyAvg,314
addmm,1024,LatencyWorst,314
addmm,1024,PipelineII,315
addmm,1024,elapsed_time,300.41
batch_norm,0,LUT,0.11214408443789886
batch_norm,0,FF,0.04241838487972509
batch_norm,0,DSP,0.19946808510638298
batch_norm,0,BRAM,0.0
batch_norm,0,clock_period_minus_wns,6.056
batch_norm,0,LatencyBest,116
batch_norm,0,LatencyAvg,116
batch_norm,0,LatencyWorst,116
batch_norm,0,PipelineII,117
batch_norm,0,elapsed_time,33.65
batch_norm,4,LUT,0.11582596956308297
batch_norm,4,FF,0.04364567992145312
batch_norm,4,DSP,0.19946808510638298
batch_norm,4,BRAM,0.0
batch_norm,4,clock_period_minus_wns,6.056
batch_norm,4,LatencyBest,116
batch_norm,4,LatencyAvg,116
batch_norm,4,LatencyWorst,116
batch_norm,4,PipelineII,117
batch_norm,4,elapsed_time,31.62
batch_norm,8,LUT,0.22221710849288168
batch_norm,8,FF,0.27245949926362295
batch_norm,8,DSP,0.26595744680851063
batch_norm,8,BRAM,0.0
batch_norm,8,clock_period_minus_wns,6.056
batch_norm,8,LatencyBest,125
batch_norm,8,LatencyAvg,125
batch_norm,8,LatencyWorst,125
batch_norm,8,PipelineII,126
batch_norm,8,elapsed_time,35.67
batch_norm,12,LUT,0.6106559891998037
batch_norm,12,FF,0.3088181148748159
batch_norm,12,DSP,1.2411347517730498
batch_norm,12,BRAM,0.0
batch_norm,12,clock_period_minus_wns,6.056
batch_norm,12,LatencyBest,69
batch_norm,12,LatencyAvg,69
batch_norm,12,LatencyWorst,69
batch_norm,12,PipelineII,70
batch_norm,12,elapsed_time,50.5
batch_norm,16,LUT,0.5607204221894944
batch_norm,16,FF,0.15452411634756996
batch_norm,16,DSP,1.551418439716312
batch_norm,16,BRAM,0.0
batch_norm,16,clock_period_minus_wns,6.056
batch_norm,16,LatencyBest,23
batch_norm,16,LatencyAvg,23
batch_norm,16,LatencyWorst,23
batch_norm,16,PipelineII,24
batch_norm,16,elapsed_time,48.95
batch_norm,20,LUT,0.5607204221894944
batch_norm,20,FF,0.15452411634756996
batch_norm,20,DSP,1.551418439716312
batch_norm,20,BRAM,0.0
batch_norm,20,clock_period_minus_wns,6.056
batch_norm,20,LatencyBest,23
batch_norm,20,LatencyAvg,23
batch_norm,20,LatencyWorst,23
batch_norm,20,PipelineII,24
batch_norm,20,elapsed_time,49.35
batch_norm,24,LUT,0.5607204221894944
batch_norm,24,FF,0.15452411634756996
batch_norm,24,DSP,1.551418439716312
batch_norm,24,BRAM,0.0
batch_norm,24,clock_period_minus_wns,6.056
batch_norm,24,LatencyBest,23
batch_norm,24,LatencyAvg,23
batch_norm,24,LatencyWorst,23
batch_norm,24,PipelineII,24
batch_norm,24,elapsed_time,49.19
batch_norm,28,LUT,0.5607204221894944
batch_norm,28,FF,0.15452411634756996
batch_norm,28,DSP,1.551418439716312
batch_norm,28,BRAM,0.0
batch_norm,28,clock_period_minus_wns,6.056
batch_norm,28,LatencyBest,23
batch_norm,28,LatencyAvg,23
batch_norm,28,LatencyWorst,23
batch_norm,28,PipelineII,24
batch_norm,28,elapsed_time,49.82
batch_norm,32,LUT,0.5607204221894944
batch_norm,32,FF,0.15452411634756996
batch_norm,32,DSP,1.551418439716312
batch_norm,32,BRAM,0.0
batch_norm,32,clock_period_minus_wns,6.056
batch_norm,32,LatencyBest,23
batch_norm,32,LatencyAvg,23
batch_norm,32,LatencyWorst,23
batch_norm,32,PipelineII,24
batch_norm,32,elapsed_time,48.65
batch_norm,36,LUT,0.5607204221894944
batch_norm,36,FF,0.15452411634756996
batch_norm,36,DSP,1.551418439716312
batch_norm,36,BRAM,0.0
batch_norm,36,clock_period_minus_wns,6.056
batch_norm,36,LatencyBest,23
batch_norm,36,LatencyAvg,23
batch_norm,36,LatencyWorst,23
batch_norm,36,PipelineII,24
batch_norm,36,elapsed_time,48.55
batch_norm,40,LUT,0.5607204221894944
batch_norm,40,FF,0.15452411634756996
batch_norm,40,DSP,1.551418439716312
batch_norm,40,BRAM,0.0
batch_norm,40,clock_period_minus_wns,6.056
batch_norm,40,LatencyBest,23
batch_norm,40,LatencyAvg,23
batch_norm,40,LatencyWorst,23
batch_norm,40,PipelineII,24
batch_norm,40,elapsed_time,49.79
batch_norm,1024,LUT,0.5607204221894944
batch_norm,1024,FF,0.15452411634756996
batch_norm,1024,DSP,1.551418439716312
batch_norm,1024,BRAM,0.0
batch_norm,1024,clock_period_minus_wns,6.056
batch_norm,1024,LatencyBest,23
batch_norm,1024,LatencyAvg,23
batch_norm,1024,LatencyWorst,23
batch_norm,1024,PipelineII,24
batch_norm,1024,elapsed_time,48.81
braggnn,0,LUT,1.0856191703485518
braggnn,0,FF,0.43430903289150713
braggnn,0,DSP,2.2163120567375887
braggnn,0,BRAM,1.5128968253968254
braggnn,0,clock_period_minus_wns,7.588
braggnn,0,LatencyBest,85851
braggnn,0,LatencyAvg,85851
braggnn,0,LatencyWorst,85851
braggnn,0,PipelineII,85852
braggnn,0,elapsed_time,104.57
braggnn,4,LUT,1.9850730240549828
braggnn,4,FF,0.8606022950417281
braggnn,4,DSP,2.2163120567375887
braggnn,4,BRAM,1.8353174603174605
braggnn,4,clock_period_minus_wns,6.449
braggnn,4,LatencyBest,49310
braggnn,4,LatencyAvg,49310
braggnn,4,LatencyWorst,49310
braggnn,4,PipelineII,49311
braggnn,4,elapsed_time,137.65
braggnn,8,LUT,2.034011413843888
braggnn,8,FF,0.8691550073637703
braggnn,8,DSP,2.2163120567375887
braggnn,8,BRAM,1.8105158730158732
braggnn,8,clock_period_minus_wns,6.142
braggnn,8,LatencyBest,49257
braggnn,8,LatencyAvg,49257
braggnn,8,LatencyWorst,49257
braggnn,8,PipelineII,49258
braggnn,8,elapsed_time,139.36
braggnn,12,LUT,2.2517028718703975
braggnn,12,FF,0.9560628375061365
braggnn,12,DSP,2.2163120567375887
braggnn,12,BRAM,0.6696428571428571
braggnn,12,clock_period_minus_wns,6.142
braggnn,12,LatencyBest,61499
braggnn,12,LatencyAvg,61499
braggnn,12,LatencyWorst,61499
braggnn,12,PipelineII,61500
braggnn,12,elapsed_time,238.3
braggnn,16,LUT,5.0408842660775655
braggnn,16,FF,2.286297250859106
braggnn,16,DSP,3.590425531914894
braggnn,16,BRAM,2.132936507936508
braggnn,16,clock_period_minus_wns,6.397
braggnn,16,LatencyBest,52515
braggnn,16,LatencyAvg,52515
braggnn,16,LatencyWorst,52515
braggnn,16,PipelineII,52516
braggnn,16,elapsed_time,652.06
braggnn,20,LUT,7.81710235640648
braggnn,20,FF,2.687776141384389
braggnn,20,DSP,11.36968085106383
braggnn,20,BRAM,20.411706349206348
braggnn,20,clock_period_minus_wns,6.397
braggnn,20,LatencyBest,51768
braggnn,20,LatencyAvg,51768
braggnn,20,LatencyWorst,51768
braggnn,20,PipelineII,51769
braggnn,20,elapsed_time,2230.42
braggnn,24,LUT,12.17093151693667
braggnn,24,FF,4.945883959253805
braggnn,24,DSP,20.113031914893618
braggnn,24,BRAM,0.5208333333333333
braggnn,24,clock_period_minus_wns,6.142
braggnn,24,LatencyBest,24004
braggnn,24,LatencyAvg,24004
braggnn,24,LatencyWorst,24004
braggnn,24,PipelineII,24005
braggnn,24,elapsed_time,7972.15
braggnn,28,LUT,13.478460972017672
braggnn,28,FF,4.637832903780069
braggnn,28,DSP,20.246010638297875
braggnn,28,BRAM,0.2728174603174603
braggnn,28,clock_period_minus_wns,6.419
braggnn,28,LatencyBest,22377
braggnn,28,LatencyAvg,22377
braggnn,28,LatencyWorst,22377
braggnn,28,PipelineII,22378
braggnn,28,elapsed_time,6850.14
braggnn,32,LUT,32.91390525282278
braggnn,32,FF,10.740404086892488
braggnn,32,DSP,70.06870567375887
braggnn,32,BRAM,0.2976190476190476
braggnn,32,clock_period_minus_wns,6.419
braggnn,32,LatencyBest,9793
braggnn,32,LatencyAvg,9793
braggnn,32,LatencyWorst,9793
braggnn,32,PipelineII,9794
braggnn,32,elapsed_time,10061.4
braggnn,36,LUT,42.72244722631321
braggnn,36,FF,11.53296821305842
braggnn,36,DSP,67.26507092198581
braggnn,36,BRAM,0.2976190476190476
braggnn,36,clock_period_minus_wns,6.425
braggnn,36,LatencyBest,9730
braggnn,36,LatencyAvg,9730
braggnn,36,LatencyWorst,9730
braggnn,36,PipelineII,9731
braggnn,36,elapsed_time,12310.7
braggnn,40,LUT,78.32175073637703
braggnn,40,FF,13.954919918998526
braggnn,40,DSP,82.0811170212766
braggnn,40,BRAM,0.2976190476190476
braggnn,40,clock_period_minus_wns,6.415
braggnn,40,LatencyBest,9032
braggnn,40,LatencyAvg,9032
braggnn,40,LatencyWorst,9032
braggnn,40,PipelineII,9033
braggnn,40,elapsed_time,61840.6
braggnn,1024,LUT,94.79519513991164
braggnn,1024,FF,8.269092108492881
braggnn,1024,DSP,34.61879432624114
braggnn,1024,BRAM,0.3224206349206349
braggnn,1024,clock_period_minus_wns,6.142
braggnn,1024,LatencyBest,6789
braggnn,1024,LatencyAvg,6789
braggnn,1024,LatencyWorst,6789
braggnn,1024,PipelineII,6790
braggnn,1024,elapsed_time,46671.8
conv,0,LUT,0.04395250368188513
conv,0,FF,0.022973429062346586
conv,0,DSP,0.044326241134751775
conv,0,BRAM,0.0
conv,0,clock_period_minus_wns,6.135
conv,0,LatencyBest,3551
conv,0,LatencyAvg,3551
conv,0,LatencyWorst,3551
conv,0,PipelineII,3552
conv,0,elapsed_time,26.91
conv,4,LUT,0.04395250368188513
conv,4,FF,0.022973429062346586
conv,4,DSP,0.044326241134751775
conv,4,BRAM,0.0
conv,4,clock_period_minus_wns,6.135
conv,4,LatencyBest,3551
conv,4,LatencyAvg,3551
conv,4,LatencyWorst,3551
conv,4,PipelineII,3552
conv,4,elapsed_time,26.4
conv,8,LUT,0.04395250368188513
conv,8,FF,0.022973429062346586
conv,8,DSP,0.044326241134751775
conv,8,BRAM,0.0
conv,8,clock_period_minus_wns,6.135
conv,8,LatencyBest,3551
conv,8,LatencyAvg,3551
conv,8,LatencyWorst,3551
conv,8,PipelineII,3552
conv,8,elapsed_time,26.62
conv,12,LUT,1.9734904270986744
conv,12,FF,0.703661941580756
conv,12,DSP,0.37677304964539005
conv,12,BRAM,0.0
conv,12,clock_period_minus_wns,6.142
conv,12,LatencyBest,1310
conv,12,LatencyAvg,1310
conv,12,LatencyWorst,1310
conv,12,PipelineII,1311
conv,12,elapsed_time,1327.39
conv,16,LUT,1.9798570201276386
conv,16,FF,0.703355117820324
conv,16,DSP,0.37677304964539005
conv,16,BRAM,0.0
conv,16,clock_period_minus_wns,6.142
conv,16,LatencyBest,1310
conv,16,LatencyAvg,1310
conv,16,LatencyWorst,1310
conv,16,PipelineII,1311
conv,16,elapsed_time,1320.3
conv,20,LUT,1.9773257241040745
conv,20,FF,0.7033934707903781
conv,20,DSP,0.37677304964539005
conv,20,BRAM,0.0
conv,20,clock_period_minus_wns,6.142
conv,20,LatencyBest,1310
conv,20,LatencyAvg,1310
conv,20,LatencyWorst,1310
conv,20,PipelineII,1311
conv,20,elapsed_time,1335.66
conv,24,LUT,1.9732603092783505
conv,24,FF,0.703086647029946
conv,24,DSP,0.37677304964539005
conv,24,BRAM,0.0
conv,24,clock_period_minus_wns,6.142
conv,24,LatencyBest,1310
conv,24,LatencyAvg,1310
conv,24,LatencyWorst,1310
conv,24,PipelineII,1311
conv,24,elapsed_time,1348.66
conv,28,LUT,1.9712659548355425
conv,28,FF,0.7033167648502701
conv,28,DSP,0.37677304964539005
conv,28,BRAM,0.0
conv,28,clock_period_minus_wns,6.142
conv,28,LatencyBest,1310
conv,28,LatencyAvg,1310
conv,28,LatencyWorst,1310
conv,28,PipelineII,1311
conv,28,elapsed_time,1333.48
conv,32,LUT,1.9731836033382424
conv,32,FF,0.703355117820324
conv,32,DSP,0.37677304964539005
conv,32,BRAM,0.0
conv,32,clock_period_minus_wns,6.142
conv,32,LatencyBest,1310
conv,32,LatencyAvg,1310
conv,32,LatencyWorst,1310
conv,32,PipelineII,1311
conv,32,elapsed_time,1372.35
conv,36,LUT,1.9731836033382424
conv,36,FF,0.703355117820324
conv,36,DSP,0.37677304964539005
conv,36,BRAM,0.0
conv,36,clock_period_minus_wns,6.142
conv,36,LatencyBest,1310
conv,36,LatencyAvg,1310
conv,36,LatencyWorst,1310
conv,36,PipelineII,1311
conv,36,elapsed_time,1381.57
conv,40,LUT,5.07371440844379
conv,40,FF,0.6493157830142366
conv,40,DSP,1.972517730496454
conv,40,BRAM,0.0
conv,40,clock_period_minus_wns,6.142
conv,40,LatencyBest,795
conv,40,LatencyAvg,795
conv,40,LatencyWorst,795
conv,40,PipelineII,796
conv,40,elapsed_time,204.9
conv,1024,LUT,5.07371440844379
conv,1024,FF,0.6493157830142366
conv,1024,DSP,1.972517730496454
conv,1024,BRAM,0.0
conv,1024,clock_period_minus_wns,6.142
conv,1024,LatencyBest,795
conv,1024,LatencyAvg,795
conv,1024,LatencyWorst,795
conv,1024,PipelineII,796
conv,1024,elapsed_time,208.87
max_pool_2d,0,LUT,0.027230608738340698
max_pool_2d,0,FF,0.004410591556210113
max_pool_2d,0,DSP,0.0
max_pool_2d,0,BRAM,0.0
max_pool_2d,0,clock_period_minus_wns,3.28
max_pool_2d,0,LatencyBest,889
max_pool_2d,0,LatencyAvg,889
max_pool_2d,0,LatencyWorst,889
max_pool_2d,0,PipelineII,890
max_pool_2d,0,elapsed_time,31.15
max_pool_2d,4,LUT,0.027230608738340698
max_pool_2d,4,FF,0.004410591556210113
max_pool_2d,4,DSP,0.0
max_pool_2d,4,BRAM,0.0
max_pool_2d,4,clock_period_minus_wns,3.28
max_pool_2d,4,LatencyBest,889
max_pool_2d,4,LatencyAvg,889
max_pool_2d,4,LatencyWorst,889
max_pool_2d,4,PipelineII,890
max_pool_2d,4,elapsed_time,30.48
max_pool_2d,8,LUT,0.08038782523318605
max_pool_2d,8,FF,0.023970606283750612
max_pool_2d,8,DSP,0.0
max_pool_2d,8,BRAM,0.0
max_pool_2d,8,clock_period_minus_wns,6.195
max_pool_2d,8,LatencyBest,641
max_pool_2d,8,LatencyAvg,641
max_pool_2d,8,LatencyWorst,641
max_pool_2d,8,PipelineII,642
max_pool_2d,8,elapsed_time,36.3
max_pool_2d,12,LUT,0.08038782523318605
max_pool_2d,12,FF,0.023970606283750612
max_pool_2d,12,DSP,0.0
max_pool_2d,12,BRAM,0.0
max_pool_2d,12,clock_period_minus_wns,6.195
max_pool_2d,12,LatencyBest,641
max_pool_2d,12,LatencyAvg,641
max_pool_2d,12,LatencyWorst,641
max_pool_2d,12,PipelineII,642
max_pool_2d,12,elapsed_time,36.64
max_pool_2d,16,LUT,0.7631473981345115
max_pool_2d,16,FF,1.1008836524300443
max_pool_2d,16,DSP,0.0
max_pool_2d,16,BRAM,0.0
max_pool_2d,16,clock_period_minus_wns,23.215
max_pool_2d,16,LatencyBest,419
max_pool_2d,16,LatencyAvg,419
max_pool_2d,16,LatencyWorst,419
max_pool_2d,16,PipelineII,420
max_pool_2d,16,elapsed_time,94.0
max_pool_2d,20,LUT,0.7514113892979872
max_pool_2d,20,FF,1.0361821919489445
max_pool_2d,20,DSP,0.0
max_pool_2d,20,BRAM,0.0
max_pool_2d,20,clock_period_minus_wns,23.876
max_pool_2d,20,LatencyBest,412
max_pool_2d,20,LatencyAvg,412
max_pool_2d,20,LatencyWorst,412
max_pool_2d,20,PipelineII,413
max_pool_2d,20,elapsed_time,95.57
max_pool_2d,24,LUT,1.0255584192439862
max_pool_2d,24,FF,0.22528534609720174
max_pool_2d,24,DSP,0.0
max_pool_2d,24,BRAM,0.0
max_pool_2d,24,clock_period_minus_wns,38.103
max_pool_2d,24,LatencyBest,262
max_pool_2d,24,LatencyAvg,262
max_pool_2d,24,LatencyWorst,262
max_pool_2d,24,PipelineII,263
max_pool_2d,24,elapsed_time,62.21
max_pool_2d,28,LUT,1.0255584192439862
max_pool_2d,28,FF,0.22528534609720174
max_pool_2d,28,DSP,0.0
max_pool_2d,28,BRAM,0.0
max_pool_2d,28,clock_period_minus_wns,38.103
max_pool_2d,28,LatencyBest,262
max_pool_2d,28,LatencyAvg,262
max_pool_2d,28,LatencyWorst,262
max_pool_2d,28,PipelineII,263
max_pool_2d,28,elapsed_time,63.4
max_pool_2d,32,LUT,1.0255584192439862
max_pool_2d,32,FF,0.22528534609720174
max_pool_2d,32,DSP,0.0
max_pool_2d,32,BRAM,0.0
max_pool_2d,32,clock_period_minus_wns,38.103
max_pool_2d,32,LatencyBest,262
max_pool_2d,32,LatencyAvg,262
max_pool_2d,32,LatencyWorst,262
max_pool_2d,32,PipelineII,263
max_pool_2d,32,elapsed_time,62.85
max_pool_2d,36,LUT,1.0255584192439862
max_pool_2d,36,FF,0.22528534609720174
max_pool_2d,36,DSP,0.0
max_pool_2d,36,BRAM,0.0
max_pool_2d,36,clock_period_minus_wns,38.103
max_pool_2d,36,LatencyBest,262
max_pool_2d,36,LatencyAvg,262
max_pool_2d,36,LatencyWorst,262
max_pool_2d,36,PipelineII,263
max_pool_2d,36,elapsed_time,62.98
max_pool_2d,40,LUT,1.0255584192439862
max_pool_2d,40,FF,0.22528534609720174
max_pool_2d,40,DSP,0.0
max_pool_2d,40,BRAM,0.0
max_pool_2d,40,clock_period_minus_wns,38.103
max_pool_2d,40,LatencyBest,262
max_pool_2d,40,LatencyAvg,262
max_pool_2d,40,LatencyWorst,262
max_pool_2d,40,PipelineII,263
max_pool_2d,40,elapsed_time,62.55
max_pool_2d,1024,LUT,1.0255584192439862
max_pool_2d,1024,FF,0.22528534609720174
max_pool_2d,1024,DSP,0.0
max_pool_2d,1024,BRAM,0.0
max_pool_2d,1024,clock_period_minus_wns,38.103
max_pool_2d,1024,LatencyBest,262
max_pool_2d,1024,LatencyAvg,262
max_pool_2d,1024,LatencyWorst,262
max_pool_2d,1024,PipelineII,263
max_pool_2d,1024,elapsed_time,62.35
soft_max,0,LUT,0.09519207167403043
soft_max,0,FF,0.034901202749140894
soft_max,0,DSP,0.044326241134751775
soft_max,0,BRAM,0.2232142857142857
soft_max,0,clock_period_minus_wns,6.384
soft_max,0,LatencyBest,7742
soft_max,0,LatencyAvg,7742
soft_max,0,LatencyWorst,7742
soft_max,0,PipelineII,7743
soft_max,0,elapsed_time,39.85
soft_max,4,LUT,0.12740856651939125
soft_max,4,FF,0.06006075110456554
soft_max,4,DSP,0.08865248226950355
soft_max,4,BRAM,0.2232142857142857
soft_max,4,clock_period_minus_wns,6.135
soft_max,4,LatencyBest,5053
soft_max,4,LatencyAvg,5053
soft_max,4,LatencyWorst,5053
soft_max,4,PipelineII,5054
soft_max,4,elapsed_time,38.33
soft_max,8,LUT,0.1436702258222877
soft_max,8,FF,0.06504663721158566
soft_max,8,DSP,0.08865248226950355
soft_max,8,BRAM,0.2232142857142857
soft_max,8,clock_period_minus_wns,6.135
soft_max,8,LatencyBest,5053
soft_max,8,LatencyAvg,5053
soft_max,8,LatencyWorst,5053
soft_max,8,PipelineII,5054
soft_max,8,elapsed_time,43.11
soft_max,12,LUT,0.9035192685321553
soft_max,12,FF,0.25259266077565046
soft_max,12,DSP,0.7092198581560284
soft_max,12,BRAM,0.0
soft_max,12,clock_period_minus_wns,6.135
soft_max,12,LatencyBest,3037
soft_max,12,LatencyAvg,3037
soft_max,12,LatencyWorst,3037
soft_max,12,PipelineII,3038
soft_max,12,elapsed_time,60.64
soft_max,16,LUT,0.9035192685321553
soft_max,16,FF,0.25259266077565046
soft_max,16,DSP,0.7092198581560284
soft_max,16,BRAM,0.0
soft_max,16,clock_period_minus_wns,6.135
soft_max,16,LatencyBest,3037
soft_max,16,LatencyAvg,3037
soft_max,16,LatencyWorst,3037
soft_max,16,PipelineII,3038
soft_max,16,elapsed_time,59.04
soft_max,20,LUT,1.1581062837506138
soft_max,20,FF,0.582428203240059
soft_max,20,DSP,1.4184397163120568
soft_max,20,BRAM,2.7777777777777777
soft_max,20,clock_period_minus_wns,6.142
soft_max,20,LatencyBest,2893
soft_max,20,LatencyAvg,2893
soft_max,20,LatencyWorst,2893
soft_max,20,PipelineII,2894
soft_max,20,elapsed_time,154.19
soft_max,24,LUT,1.3928264604810998
soft_max,24,FF,0.7636076337751595
soft_max,24,DSP,1.4184397163120568
soft_max,24,BRAM,2.7777777777777777
soft_max,24,clock_period_minus_wns,6.142
soft_max,24,LatencyBest,2893
soft_max,24,LatencyAvg,2893
soft_max,24,LatencyWorst,2893
soft_max,24,PipelineII,2894
soft_max,24,elapsed_time,415.28
soft_max,28,LUT,10.697333701521845
soft_max,28,FF,7.174344931271477
soft_max,28,DSP,17.02127659574468
soft_max,28,BRAM,0.0
soft_max,28,clock_period_minus_wns,6.142
soft_max,28,LatencyBest,2277
soft_max,28,LatencyAvg,2277
soft_max,28,LatencyWorst,2277
soft_max,28,PipelineII,2278
soft_max,28,elapsed_time,914.03
soft_max,32,LUT,10.697333701521845
soft_max,32,FF,7.174344931271477
soft_max,32,DSP,17.02127659574468
soft_max,32,BRAM,0.0
soft_max,32,clock_period_minus_wns,6.142
soft_max,32,LatencyBest,2277
soft_max,32,LatencyAvg,2277
soft_max,32,LatencyWorst,2277
soft_max,32,PipelineII,2278
soft_max,32,elapsed_time,916.32
soft_max,36,LUT,4.447103583701522
soft_max,36,FF,1.9738739567992145
soft_max,36,DSP,17.154255319148938
soft_max,36,BRAM,0.0
soft_max,36,clock_period_minus_wns,6.142
soft_max,36,LatencyBest,1684
soft_max,36,LatencyAvg,1684
soft_max,36,LatencyWorst,1684
soft_max,36,PipelineII,1685
soft_max,36,elapsed_time,466.32
soft_max,40,LUT,4.447103583701522
soft_max,40,FF,1.9738739567992145
soft_max,40,DSP,17.154255319148938
soft_max,40,BRAM,0.0
soft_max,40,clock_period_minus_wns,6.142
soft_max,40,LatencyBest,1684
soft_max,40,LatencyAvg,1684
soft_max,40,LatencyWorst,1684
soft_max,40,PipelineII,1685
soft_max,40,elapsed_time,459.5
soft_max,1024,LUT,4.447103583701522
soft_max,1024,FF,1.9738739567992145
soft_max,1024,DSP,17.154255319148938
soft_max,1024,BRAM,0.0
soft_max,1024,clock_period_minus_wns,6.142
soft_max,1024,LatencyBest,1684
soft_max,1024,LatencyAvg,1684
soft_max,1024,LatencyWorst,1684
soft_max,1024,PipelineII,1685
soft_max,1024,elapsed_time,463.29


==> requirements.txt <==
matplotlib
pandas
numpy
Pygments
pandocfilters
panflute
brokenaxes
